MIGHTEE: A first look at MIGHTEE quasars

In this work we study a robust, $K_s$-band complete, spectroscopically-confirmed sample of 104 unobscured (Type-1) quasars within the COSMOS and XMM-LSS fields of the MeerKAT International GHz Tiered Extragalactic Exploration (MIGHTEE) Survey, at 0.60 < $z$ < 3.41. The quasars are selected via $gJK_s$ colour-space and, with 1.3-GHz flux-densities reaching rms ~ 3.0$\mu$Jy beam$^{-1}$, we find a radio-loudness fraction of 5 per cent. Thanks to the deep, multiwavelength datasets that are available over these fields, the properties of radio-loud and radio-quiet quasars can be studied in a statistically-robust way, with the emphasis of this work being on the active-galactic-nuclei (AGN)-related and star-formation-related contributions to the total radio emission. We employ multiple star-formation-rate estimates for the analysis so that our results can be compared more-easily with others in the literature, and find that the fraction of sources that have their radio emission dominated by the AGN crucially depends on the SFR estimate that is derived from the radio luminosity. When redshift dependence is not taken into account, a larger fraction of sources is classed as having their radio emission dominated by the AGN. When redshift dependence $is$ considered, a larger fraction of our sample is tentatively classed as 'starbursts'. We also find that the fraction of (possible) starbursts increases with redshift, and provide multiple suggestions for this trend.

==> Lradio_and_SFR_estimates_and_errorbars_log_White_et_al_2025b.txt <==
# ID    RA2000    DE2000    chosen_z_best    z_error    corrected_pixel_value_1300MHz_Jy_per_beam    radio_pixel_value_error    L_radio_1400MHz_WperHz    L_radio_1400MHz_minuserror    L_radio_1400MHz_pluserror    SFR_YunReddyCondon    SFR_YunReddyCondon_minuserror    SFR_YunReddyCondon_pluserror    SFR_ONIR     SFR_Kenn   SFR_Kenn_minuserror   SFR_Kenn_pluserror   SFR_MAGPHYS   SFR_MAGPHYS_minuserror   SFR_MAGPHYS_pluserror   SNR_IR    SFR_qIR_Delhaize    SFR_qIR_Delhaize_minuserror   SFR_qIR_Delhaize_pluserror    SFR_qIR_Delvecchio    SFR_qIR_Delvecchio_minuserror   SFR_qIR_Delvecchio_pluserror   SFR_starburst   SFR_starburst_minuserror   SFR_starburst_pluserror   
31790	150.320625	1.6344722222222217	0.747	0.14	9.025533493312985e-06	3.1794045229007976e-06	1.8453047535886093e+22	1.1069364839333283e+22	1.875650901344099e+22	10.887298046172797	7.859988140586145	17.76406049680906	2267.722974714926	20.926175	3.387524	3.387524	14.9	5.58479	5.58479	4.612970550502175	7.184697395771262	4.570312420708127	8.760152750247457	5.545746804048996	3.5198955997929438	6.813422981538096	36.15101653430947	10.845304960292843	10.845304960292843	
69693	150.05183333333332	1.68275	2.276	0.004	1.5704669848020375e-05	1.8311785922264386e-06	4.13807519204101e+23	4.96800007471469e+22	5.006107877846634e+22	244.14643633041962	94.85415376306841	113.03238411615726	4157.765583617902	94.785201	83.46969	83.46969	250.5	65.542223	65.542223	0.23915890212618837	82.3135118990495	17.874508905796745	21.615576716606867	124.2202263837375	27.944620668160653	34.1389512671567	163.7463068955084	49.12389206865254	49.12389206865254	
127736	149.59241666666665	1.7566944444444443	1.963	0.001	0.00026125026019144796	2.2110373138922025e-06	4.942389985145273e+24	4.744694253548978e+22	4.754629290733833e+22	2916.010091235711	909.0834437656999	926.2408428647996	22996.93723984723	539.593021	24.857963	24.857963	2094.0	97.813586	97.813586	32.06686529199236	1088.6529579818973	126.49470674624206	145.32573395930763	943.0202054817838	150.06792563097895	179.97650110949883	932.1729874523963	279.65189623571894	279.65189623571894	
140400	150.535625	1.7648888888888887	2.203	0.012	2.0141935898863412e-05	1.976590887388966e-06	4.935096014022568e+23	5.3825925685985505e+22	5.504194652759538e+22	291.17066482733156	110.9003577836603	131.21402707865468	427.9174530610391	46.713691	95.376547	95.376547	67.21	19.972364	19.972364	-99.0	100.42265562496178	20.771897217088267	25.212959500810484	167.13391558743015	34.427696181220654	41.70442029658372	80.70018192652999	24.210054577959	24.210054577959	
142638	150.71604166666668	1.7693611111111112	2.459	0.001	1.5305633240710465e-05	2.334531339952347e-06	4.7887658113574634e+23	7.3407342177564135e+22	7.3539120149850936e+22	282.5371828700904	116.29479489723568	142.82290711981955	431.1218160437416	125.194883	221.524044	221.524044	158.4	45.012223	45.012223	-99.0	90.21494688008028	22.36522169570975	27.2002207041494	164.9232163438896	40.67302080080627	49.25292195071708	216.28057413447382	64.88417224034217	64.88417224034217	
193281	150.42933333333332	1.8255277777777779	2.084	0.008	-6.959019609337173e-07	2.0567800134840444e-06	-1.5058617912888444e+22	4.399520653748689e+22	4.476063674201012e+22	-8.884584568604184	15.327483456049707	31.755139067027876	152.50707793866238	75.809424	17.610423	17.610423	93.01	18.687975	18.687975	2.0717099781088413	-3.1841057814937535	7.945009447543889	10.244331891865146	-5.4691829817476325	13.78269505281624	17.507566289741774	130.96447725007926	39.28934317502379	39.28934317502379	
226974	150.04679166666668	1.866722222222222	2.415	0.004	1.7829719713822574e-05	2.203403620204184e-06	5.359665755077485e+23	6.7958843745416375e+22	6.844918894343717e+22	316.22027954957167	124.33710952701546	149.17985907784134	71.80257181118455	201.085397	98.48264	98.48264	194.3	58.207239	58.207239	3.110279093278807	102.2664440281862	22.917016018073923	27.799462651557448	135.38152257136662	32.96352368571958	41.1443627099182	347.3853615393384	104.21560846180154	104.21560846180154	
309368	150.3530833333333	1.9607500000000002	1.166	0.007	8.267495652454876e-06	2.2337060741047307e-06	4.755293896970673e+22	1.3327982740390818e+22	1.3689947033935727e+22	28.056233992126973	14.024001938107446	19.10078823067772	855.4605763414555	35.503576	9.935307	9.935307	50.87	17.265533	17.265533	0.16603085049181068	14.58286773353226	5.117004627951822	6.267725583515711	20.07991847476454	6.780974299542994	8.056618745943279	61.334172991568444	18.400251897470532	18.400251897470532	
312797	150.38670833333336	1.9666388888888895	1.536	0.006	6.880293277711769e-06	1.4454697192286003e-06	7.460768809222684e+22	1.6199097734992176e+22	1.6482176785856361e+22	44.01853597441384	20.071013927947618	26.120659981710233	184.6247839057827	26.058845	13.772456	13.772456	43.42	14.579025	14.579025	2.2184476071448214	19.321625980889127	5.754801847403002	7.021397836509905	27.315284612440504	7.985384235890876	9.629107706053762	45.017929195734176	13.505378758720255	13.505378758720255	
333019	150.21633333333335	1.9886944444444448	2.24	0.014	2.0835808922567166e-06	2.2458871778134107e-06	5.2984226869747904e+22	5.705425788490932e+22	5.865171507108382e+22	31.260693853151267	32.929406569367444	54.69898144128916	510.77543225547294	92.994634	116.255686	116.255686	115.6	36.876319	36.876319	8.789811265113537e-06	10.657379144878334	11.38594077958471	14.625445919859768	17.227617517328362	18.402486391994948	23.73677508549867	160.65287936603912	48.19586380981174	48.195863809811755	
356287	150.42254166666666	2.0141388888888887	2.277	0.009	2.008439656925526e-05	2.6409078455758706e-06	5.297284657611765e+23	7.369571183714309e+22	7.494351733893854e+22	312.5397947990942	125.56636569024045	153.0576321879944	295.3316555899371	61.108804	19.303008	19.303008	29.5	20.345792	20.345792	2.083459486313592	105.33986833344015	24.662051359359964	30.095743909117473	127.41726759519355	32.640112028457	41.21683237544141	105.56853961557806	31.67056188467342	31.67056188467342	
386702	149.8950833333333	2.0471944444444437	2.182	0.021	1.4076134779743468e-06	1.4534951758840734e-06	3.3758751067521247e+22	3.4835599619889457e+22	3.634298088238e+22	19.91766312983754	20.359171036308506	34.060670471586434	353.02868906904365	122.713015	89.913797	89.913797	549.1	16.920831	16.920831	0.44246175269102095	6.915275693336109	7.111691674327041	9.243926441397239	9.816550168742106	10.092107075788556	13.396448782656497	211.99299658086835	63.59789897426052	63.59789897426049	
564879	150.3499166666667	2.246111111111111	0.895	0.002	1.7491316395942048e-05	1.849514440499928e-06	5.44515959703627e+22	6.010353536461089e+21	6.071034035015101e+21	32.126441622514	12.265532224614336	14.475983481626912	1377.9707533035498	10.389033	2.046345	2.046345	13.75	3.11205	3.11205	0.17122824861736036	19.34801195596706	3.745691271538851	4.400654207991746	18.831844430686868	3.6221159034675203	4.242451588282741	17.947564128020844	5.3842692384062545	5.3842692384062545	
604728	150.23625	2.289138888888888	2.077	0.001	4.798616673147989e-05	2.2584209325687085e-06	1.0305688834784648e+24	4.956261467711927e+22	4.96679676236259e+22	608.0356412522942	205.82307104374246	223.74673409631555	447.2805363202474	264.434295	58.306244	58.306244	226.3	39.044714	39.044714	12.094745696002775	218.4155314643774	33.09708616265232	38.934179229506185	339.1807497354235	51.96443229650265	61.06965727922852	456.8235808943043	137.04707426829134	137.04707426829134	
606164	149.49333333333337	2.2914166666666667	2.42	0.05	4.365874034639877e-06	2.466597573750199e-06	1.3184278213131448e+23	7.708426342166063e+22	8.40522698986326e+22	77.78724145747555	55.33624878651746	88.45194860558374	2068.5213129723	147.166746	15.27618	15.27618	297.2	33.723468	33.723468	1.7375715146040351	25.11990156123556	15.849677247250785	21.273488487852706	41.26968870234933	26.100895066682625	35.322227320507494	254.2380294686634	76.27140884059904	76.27140884059901	
617531	150.36670833333332	2.3053333333333335	1.177	0.01	9.787074278876272e-06	1.4649397356227295e-06	5.7529295970418265e+22	9.567058314524371e+21	9.91775828607689e+21	33.94228462254678	14.277767183630278	17.991947154954495	6.897885800009169	18.980108	6.918743	6.918743	16.62	5.835232	5.835232	0.815843729404942	17.545366403559147	4.355386400716334	5.295787386995968	18.514588424653862	4.644196982010341	5.673510852198476	32.78910132280543	9.83673039684163	9.83673039684163	
764534	149.61112500000002	2.471694444444444	0.692	0.135	1.0577857169374593e-05	3.651577336956838e-06	1.8105402215007385e+22	1.0934491817065488e+22	1.8754060573624393e+22	10.682187306854358	7.74211404369818	17.699599040392116	2058.9225017712442	7.849177	1.179162	1.179162	4.851	1.948163	1.948163	1.5522369738958834	7.3103848676171275	4.6738617579434365	9.046984736978786	5.409863723922184	3.452752119057866	6.7553354410153315	13.559838398063928	4.067951519419179	4.067951519419179	
766607	150.05870833333333	2.477388888888889	1.255	0.014	0.00014409352085721118	1.433102143469776e-06	9.823329848027942e+23	3.4626800608986767e+22	3.5487540325235294e+22	579.5764610336487	191.01692551418762	204.14534331493405	383.8839899027686	246.015194	14.169596	14.169596	275.3	101.536727	101.536727	48.49884814535501	288.38435677485677	37.82843338759588	43.85219284247137	321.1173640714926	42.59275433328327	49.52633893897655	425.0035070430019	127.5010521129006	127.5010521129006	
854427	150.23079166666668	2.5781666666666676	1.402	0.002	6.622486592004431e-05	2.379105593331905e-06	5.8260434307986496e+23	2.2768128483938577e+22	2.290864886535741e+22	343.73656241712035	114.20371443279049	122.5084413807009	1212.7184922498761	247.651108	22.841774	22.841774	91.62	76.480281	76.480281	13.885905029753795	159.8283981616184	21.824702579509022	25.305770030254166	176.36331636376767	25.486895784431937	29.757754286563994	427.82928990422704	128.3487869712681	128.34878697126817	
855533	149.70358333333334	2.578083333333334	1.541	0.006	7.338013429799236e-06	2.392328769260253e-06	8.0164248036104e+22	2.6614601676446845e+22	2.708308463568535e+22	47.29690634130136	25.341551333841924	35.28353981597645	397.29216461852013	49.929929	338.838221	338.838221	55.57	1.170749	1.170749	1.7739178681071572	20.717523954693043	8.305968456726236	10.235966443494487	30.001920343192786	11.852368292898124	14.379587687943406	86.25643680616227	25.876931041848685	25.876931041848678	
864557	150.05379166666665	2.5896666666666666	0.698	0.002	8.226813825748222e-06	2.931494735762903e-06	1.4366485504506611e+22	5.180697641990048e+21	5.249208847519189e+21	8.476226447658902	4.710053424027111	6.627858203400965	12765.269851260084	22.909599	6.685333	6.685333	112.3	50.574645	50.574645	4.100208781164137	5.777372823871163	2.4141310709931116	2.8938829778111614	4.736265145136361	1.9883637858980507	2.3953041179631818	39.577514235190115	11.873254270557037	11.873254270557034	
941178	149.936625	2.680222222222222	1.405	0.002	6.177925454316013e-05	2.5467495425412075e-06	5.461687714933935e+23	2.4224922025578453e+22	2.437526936537208e+22	322.2395751811022	108.24259689929801	117.07933628014729	1036.2868805577034	19.819628	14.240237	14.240237	10.48	14.960942	14.960942	0.6907775262810414	149.63352741397534	21.14732300144172	24.58484704171414	143.74686262341177	22.94711932114602	27.20780885348239	34.239429023646316	10.271828707093896	10.271828707093896	
1044736	150.00600000000003	2.8124166666666657	0.765	0.002	0.0006731098816500266	1.8054696966162475e-06	1.4545411982096067e+24	1.2705551855670746e+22	1.2783825481427212e+22	858.179306943668	267.0266919385541	271.660961298428	6638.653476556734	1.742004	0.120429	0.120429	96.21	5.719993	5.719993	-99.0	559.7915065037423	55.37226883287525	61.9938068177546	533.7437608754437	49.74767896526629	55.27438705080954	3.0093972084201535	0.902819162526046	0.902819162526046	
180565	34.58533333333333	-5.074	0.65	0.001	6.989147988101303e-05	1.861109699305583e-06	1.0344706764855543e+23	3.113600244647977e+21	3.134022766111465e+21	61.033769912647706	19.89704827704564	21.033669706645817	1699.651962263307	43.009308	8.471616	8.471616	58.76	7.059072	7.059072	4.901154692224188	42.98594454016826	4.981653685302788	5.637843608195453	33.66104996741462	4.04493497381635	4.592641638579124	74.30080409261832	22.2902412277855	22.2902412277855	
277643	34.57266666666667	-4.853444444444443	1.083	0.002	0.00019771543530653865	3.1046778970366705e-06	9.584447764038567e+23	1.90846102884635e+22	1.92232850343411e+22	565.4824180782756	180.3447499709643	187.32198922913676	1950.248713109157	24.872935	1.145846	1.145846	248.6	8.617738	8.617738	4.063290666489257	306.7340849601108	35.211456107662116	40.10282978543847	308.751887785327	36.59494363370362	41.75313246447263	42.96922431013027	12.890767293039083	12.890767293039083	
814881	35.88391666666666	-4.960944444444444	0.602	0.001	2.0015557414666183e-05	2.0410990202846353e-06	2.4800229109337917e+22	2.6145644232314433e+21	2.634227388406527e+21	14.632135174509372	5.536012653205717	6.492396328753848	241.1570707481981	40.153654	11.236583	11.236583	14.0	7.172975	7.172975	6.71616284495011	10.66089630525681	1.9567066740754715	2.2701459534157102	8.913995276363485	1.6095091736482487	1.8569536604505927	69.36741549576561	20.810224648729687	20.810224648729687	
1208236	37.06858333333333	-4.994027777777777	0.706	0.001	5.699603368848506e-05	3.112332251328956e-06	1.0220234801595531e+23	5.898526815534451e+21	5.935894860624145e+21	60.29938532941364	20.814818637241082	22.967061685552537	970.018461754354	37.250073	349.841574	349.841574	64.99	1.67787	1.67787	0.0	40.880469702058825	5.8152698807263405	6.67717310970513	41.31078698037694	5.360301759283018	6.047631822828123	64.35132800461031	19.305398401383094	19.3053984013831	
314613	34.299958333333336	-4.77222222222222	1.103	0.001	4.9311071985216964e-05	2.4634814313470865e-06	2.493971788424005e+23	1.2956881303505876e+22	1.3009847097481507e+22	147.14433551701632	50.20381352606951	54.90907445669282	1270.9252263147848	4.999182	50.912672	50.912672	31.75	3.550986	3.550986	2.418313996406152	78.98455958351204	11.376791951704035	13.172189677055172	112.43021883491487	13.733683289002272	15.440069507871044	8.636335669680989	2.590900700904297	2.5909007009042977	
58169	35.00683333333333	-5.371416666666665	2.219	0.004	0.010881741548867379	4.754229362537254e-06	2.7096205273081935e+26	1.2068249714258694e+24	1.210055106997397e+24	159867.61111118345	49267.967729832104	49704.91192393546	1502.6228888940725	405.061759	428.105599	428.105599	401.3	107.059545	107.059545	2.570733160788701	54860.5304659706	6245.535433720259	7172.536979851604	73609.86128687489	9591.68208474719	11166.768350322614	699.7638674430988	209.9291602329297	209.9291602329297	
434742	34.39570833333334	-4.497694444444445	1.08	0.001	1.0347930079558193e-05	2.7864913681744388e-06	4.98410113892116e+22	1.34993333692959e+22	1.355708888645846e+22	29.40619671963485	14.506108731469409	19.4103404926311	1379.367534512403	70.119309	7.278514	7.278514	118.5	9.468616	9.468616	2.772476539098955	15.975994755652337	5.454235676455497	6.549365311078812	15.284753234965386	5.304841121527284	6.446395824032894	121.1346848532133	36.34040545596399	36.34040545596399	
1309316	36.81716666666667	-4.760833333333333	0.722	0.001	1.1052468097849497e-05	2.791845366513271e-06	2.087806919815668e+22	5.323966413303678e+21	5.35804200706455e+21	12.318060826912442	5.94087868512271	7.883744801107907	2042.3962293165057	43.110871	13.098218	13.098218	62.6	8.345351	8.345351	5.458651398403747	8.262934555262508	2.6614850619828845	3.1580300928204625	7.806149237949077	2.473536682766759	2.898595169652191	74.4762007286622	22.342860218598666	22.34286021859866	
742716	35.407916666666665	-5.226916666666667	1.11	0.001	4.3985791311532806e-05	1.5433068681629112e-06	2.257489677086562e+23	8.375154079207017e+21	8.408767719800698e+21	133.1918909481072	44.068627360033005	47.109565331804646	1809.2975703903323	76.540076	19.594354	19.594354	49.74	17.42881	17.42881	8.020093301245119	71.23576226452747	9.312988685755293	10.712176269195695	58.568342593274764	8.828042722937461	10.372279655780602	132.22680791743934	39.668042375231806	39.668042375231806	
1122050	36.47862500000001	-5.231777777777777	1.258	0.002	2.173243805726343e-05	3.3739939698444006e-06	1.4897562297857611e+23	2.3589838941454126e+22	2.3760614911163666e+22	87.89561755735991	36.48744610213989	45.111285617739725	1855.1114245657964	130.394116	19.588774	19.588774	133.1	19.338976	19.338976	16.70942063218858	43.672183620894714	10.571628475421221	12.634268526571987	50.4632526015092	12.197677162124918	14.549115113720148	225.2622998392711	67.57868995178134	67.57868995178134	
922921	35.77520833333334	-4.556611111111111	1.084	0.004	5.1669135577961675e-05	1.8706944002660392e-06	2.510076774434951e+23	1.1152493380589123e+22	1.131822955424666e+22	148.09452969166213	49.753904225870656	53.89641869659903	142.57060744873633	48.350615	20.618343	20.618343	27.26	14.688383	14.688383	2.8493500036279054	80.28852949269522	10.99594243608648	12.726854324476065	65.23279570026511	10.209041838618397	12.078289657581962	83.52808289845449	25.058424869536353	25.058424869536353	
729740	35.56662499999999	-5.267027777777777	1.23	0.001	5.0682745044576374e-05	2.5025397765704365e-06	3.298397302211803e+23	1.6874709891846416e+22	1.6936501905379574e+22	194.6054408304964	66.2897824954695	72.41225790695475	1065.0009618360134	98.202315	14.752682	14.752682	132.0	20.547859	20.547859	12.80928101642851	98.00507649447155	14.226383869675303	16.513254720066442	124.39486370059943	17.011870556326215	19.496814746954627	169.64947256512363	50.894841769537095	50.894841769537095	
259110	33.854125	-4.898333333333333	0.713	0.004	2.291520588654481e-05	2.140647055524056e-06	4.204317340589896e+22	4.422502551540602e+21	4.529012653667826e+21	24.80547230948039	9.38099725919346	11.055110956386034	736.8006494566101	153.667571	264.784516	264.784516	27.83	20.748343	20.748343	0.0	16.738898061509303	3.106801278792826	3.65123830116724	14.619490414729576	2.694425326542852	3.1597302687356716	265.46820529686545	79.64046158905964	79.64046158905967	
477190	34.272083333333335	-4.387111111111111	2.222	0.001	-8.492862839625496e-05	7.297196178046765e-06	-2.1211607100688458e+24	1.7994068599895027e+23	1.8030563863705402e+23	-1251.484818940619	-308.03324655282256	-242.9735860618605	1322.1477796328945	38.684438	327.339069	327.339069	87.45	4.30967	4.30967	0.0	-429.0589200825567	-14.75799730408653	-12.895454907630096	-807.3570038939032	-19.381488114525837	-15.028349306783525	66.82923869765615	20.04877160929685	20.04877160929685	
702759	35.735208333333325	-5.348611111111113	1.354	0.001	8.235807661717774e-05	7.214889272694481e-06	6.687884203875168e+23	5.962454427638315e+22	5.9824645440609674e+22	394.585168028635	144.82797882307014	166.44689265902247	532.4269130237057	156.002833	43.65577	43.65577	111.5	55.960414	55.960414	5.195447656410421	187.47287148140856	33.9265042986668	39.98809668834846	163.51415635699712	33.30753764017561	40.46798208631478	269.50294404628585	80.85088321388577	80.85088321388577	
1592608	36.71725	-4.099194444444448	1.43	0.004	9.624110153474939e-06	2.6961997141167916e-06	8.859810648649989e+22	2.5229356102240487e+22	2.5549886838275945e+22	52.27288282703494	26.29169516948858	35.62107203304246	1081.8324396889557	144.250338	43.827052	43.827052	183.6	20.452135	20.452135	3.2006031581217345	24.007196963283995	8.584253983203768	10.479535091700832	29.66050115977438	10.61050505626682	12.947068590240864	249.19969920525406	74.75990976157624	74.75990976157621	
271216	34.994875	-4.872222222222222	1.204	0.011	5.660374907869914e-05	2.453843996648564e-06	3.5063361535761116e+23	2.2241366804163123e+22	2.2969518082199283e+22	206.8738330609906	72.23301115407688	80.80057968766346	1299.9600323449188	121.842743	31.191893	31.191893	129.8	25.639383	25.639383	10.153251881451203	105.51535620737839	16.445350879985952	19.383659733337794	125.63086254703921	18.93442212353095	22.191711995583546	210.48953745973145	63.14686123791944	63.14686123791947	
1391417	36.55266666666667	-4.567055555555555	2.305	0.004	4.585026480331827e-06	1.8851784207849177e-06	1.2426661971202122e+23	5.137575148021754e+22	5.17713629785628e+22	73.31730563009253	43.43204965505302	62.231941041657166	1240.8806147717794	56.7127	17.914369	17.914369	245.2	60.800558	60.800558	2.7133066192272755	24.50085648555863	11.71853765937107	14.603299136325312	40.15917483133071	19.282434609508563	24.140197239351572	97.97392653663383	29.392177960990153	29.392177960990153	
196654	34.48845833333334	-5.037888888888889	1.088	0.006	9.233088990028616e-05	2.8365389481866913e-06	4.523881462987596e+23	1.9483774211731692e+22	1.988033469004145e+22	266.9090063162682	89.4182137605867	96.73772404510868	849.2000283644595	31.275407	8.378765	8.378765	99.27	27.905249	27.905249	11.302880453566356	144.39934979733144	19.607534005141787	22.718430384551084	168.09692695469982	21.559133146476825	24.74949368052765	54.02981913947207	16.208945741841625	16.208945741841617	
1353626	36.48095833333334	-4.655083333333334	1.03	0.001	5.763539247876472e-05	1.4826583741541522e-06	2.486927276140772e+23	6.943250489753528e+21	6.972792672607422e+21	146.72870929230555	47.61142367133283	50.1337413284416	846.5254123790721	100.927126	30.664319	30.664319	13.81	14.979219	14.979219	8.405866465896208	81.87586577523314	9.92140843224395	11.334282918776367	99.99267499700143	10.784607807721343	12.109609225223466	174.35664906169808	52.30699471850943	52.30699471850943	
1274031	36.51720833333333	-4.838999999999999	2.373	0.014	6.922464310032231e-06	1.7558981546155628e-06	2.0014481353233198e+23	5.271764411554316e+22	5.40656466331138e+22	118.08543998407588	57.64030052319245	77.65661434331737	1517.259970191533	266.122505	15.327706	15.327706	456.4	20.912174	20.912174	5.9308154767786485	38.664136958703125	13.348281943440945	16.69932575244976	53.385555448589926	19.121216348750885	24.58803962289923	459.740235310139	137.92207059304172	137.92207059304172	
1502600	36.695750000000004	-4.310583333333334	1.581	0.002	4.958225982658775e-05	2.2197306850322545e-06	5.74304672463447e+23	2.729320287925958e+22	2.7444207882083592e+22	338.8397567534338	114.56505422391692	124.5068811126248	102.042243867023	284.609022	52.723919	52.723919	149.4	67.394206	67.394206	28.995656475341836	145.9993943321837	21.350204566380157	24.93562146051002	159.70970525361753	25.603019171492832	30.343423193448302	491.67657061986836	147.50297118596052	147.50297118596052	
654229	35.72666666666668	-5.481888888888889	1.213	0.002	1.7552821444965967e-05	3.96705638026053e-06	1.1061874740734785e+23	2.532639158858121e+22	2.551774864810334e+22	65.26506097033523	30.295195084640902	39.560040992362204	617.9879400867338	51.092355	30.376213	30.376213	76.85	18.964369	18.964369	2.7008794598660923	33.14153118962129	10.11299964186459	12.176623112878886	44.70651452679419	13.143619587898232	15.443035832695486	88.26459113334572	26.479377340003722	26.479377340003722	
1317351	36.749583333333334	-4.741833333333333	1.611	0.001	4.659514895030746e-05	2.4085205296787124e-06	5.633460895855753e+23	2.9875167110443265e+22	2.9958175014025282e+22	332.37419285548947	113.65111464068528	124.47009088620302	675.1340314461008	195.781758	43.168754	43.168754	130.9	26.208768	26.208768	6.765228850341223	141.4844272884847	21.434804901993033	25.0849092458524	125.97667458026054	22.847810155446822	27.68511172322657	338.2225143573352	101.46675430720057	101.46675430720057	
304758	34.53766666666668	-4.797222222222223	2.217	0.003	7.534168341465444e-06	2.5418084900143822e-06	1.8722825950395058e+23	6.353973877784052e+22	6.39221575466867e+22	110.46467310733085	59.75237960962572	82.92114802165985	864.0522391718297	81.711098	42.124234	42.124234	219.2	60.789015	60.789015	4.057579988066638	37.931087330516974	15.625678559038526	19.345525237980397	55.48600311787044	23.219596490128964	29.20457575620668	141.15995582394274	42.34798674718283	42.34798674718283	
1521967	37.149708333333336	-4.265583333333334	1.372	0.001	5.476555399560896e-05	3.399478895297419e-06	4.58435042147316e+23	2.9176634350946803e+22	2.9272687611879713e+22	270.4766748669165	94.48072767040509	105.05827704766426	274.365815716939	151.303465	1113.856505	1113.856505	59.61	1.227118	1.227118	0.0	127.46399444505774	20.171752549209387	23.596782217726386	181.9608373847068	26.569591123691083	30.51906039323083	261.3843093684043	78.4152928105213	78.4152928105213	
883920	35.66325000000001	-4.699388888888889	1.189	0.001	1.9792199501106745e-05	1.7090069586889068e-06	1.1910149392669442e+23	1.049559612994122e+22	1.0535839578604643e+22	70.26988141674971	25.74146332008089	29.550865382330585	750.6716248801062	46.470188	684.928977	684.928977	48.11	3.939161	3.939161	4.80047075104914	36.10748833216225	6.423807663395845	7.542413446541353	51.69544697147857	8.248823611737151	9.414706003564419	80.27965801798226	24.08389740539468	24.08389740539468	
1345536	36.006666666666675	-4.675861111111111	1.187	0.007	0.00011063059891775479	3.24561477561708e-06	6.631442156061512e+23	2.8198631494425124e+22	2.879732012229577e+22	391.2550872076293	130.92739772182154	141.53989530327505	297.6116995781208	59.046299	455.353297	455.353297	37.17	1.020672	1.020672	3.3480911547053522	201.24221952483293	27.523608468905422	31.963090664201957	192.55648586220607	28.440750767170726	33.42916224536759	102.00548233848728	30.601644701546192	30.601644701546192	
1384150	36.357	-4.586	2.168	0.002	0.0005207560454536754	2.0409147022752683e-06	1.2310893138970859e+25	7.352294669307802e+22	7.374919663590905e+22	7263.426951992807	2246.105173158916	2272.7476464244055	843.9175140304756	50.499802	21.534829	21.534829	126.3	19.667504	19.667504	4.018779315935122	2533.086400293682	290.72739567660983	334.06516665509616	3815.151871454566	462.2952263333045	532.7155117997504	87.24097564120864	26.172292692362596	26.17229269236259	
1432147	36.431374999999996	-4.476277777777778	3.406	0.009	2.6852531860712223e-05	2.1093372485985667e-06	1.7133418236197294e+24	1.4358499458664122e+23	1.4514920201346213e+23	1010.8716759356406	367.2713760320744	420.166413801917	568.7874429997638	125.036652	5.760186	5.760186	585.9	20.20195	20.20195	2.765095978171944	255.07355626670125	48.83544014306452	59.27823032264939	415.92449030107383	89.52553156384761	112.00286178875291	216.00684506504192	64.80205351951258	64.80205351951261	
1232998	36.20287499999999	-4.935250000000001	1.654	0.006	6.67444507263355e-05	3.848165173405978e-06	8.568529703840685e+23	5.605366916625232e+22	5.690061707605245e+22	505.54325252660044	177.2155390272958	198.0470098176927	649.4414445892411	0.08243	0.559392	0.559392	0.3534	1.598398	1.598398	0.0	211.54502597682628	34.492700356553314	40.77900910372753	738.3766977178074	66.90488326839022	71.99069327502536	0.14240181142106648	0.04272054342631995	0.04272054342631995	
989157	35.19254166666667	-4.344	2.129	0.009	4.3011622487531124e-05	2.047167306311012e-06	9.763512452396153e+23	5.524723431619342e+22	5.61722458575935e+22	576.0472346913731	198.39459021277003	218.99585345347782	796.4343816085764	190.941918	55.719454	55.719454	131.2	50.68328	50.68328	6.799102290348202	203.43117403198238	32.45363044699846	38.529725755800825	330.04303235911954	52.428367657375134	62.10447121211661	329.86141207306383	98.95842362191917	98.95842362191917	
1261617	36.05608333333333	-4.869555555555557	2.481	0.008	1.2563938519876311e-05	2.7427899585380193e-06	4.0092460224893104e+23	8.975707798918157e+22	9.101689211686544e+22	236.54551532686935	108.96683038037204	142.24943533479393	154.33698074328453	279.273511	375.458207	375.458207	454.8	111.876582	111.876582	2.007100371595307	75.05483777550708	23.32195438571891	28.869443826300824	109.80030741935194	35.47374113779476	44.9589002110054	482.45911269373994	144.73773380812202	144.73773380812202	
925187	35.650416666666665	-4.552222222222222	1.21	0.005	5.685721473499654e-06	1.961765560726424e-06	3.562727717576074e+22	1.251482004825474e+22	1.2751347318501455e+22	21.020093533698837	11.543986111421376	16.231447326883053	403.970823835784	50.971478	18.580429	18.580429	68.57	18.979973	18.979973	6.923216831404303	10.689683860580558	4.439943254125334	5.437818979693155	13.06810897857789	5.369199950534769	6.494395446700619	88.05570809362659	26.416712428087983	26.416712428087976	
375151	34.50516666666666	-4.6387777777777774	1.064	0.002	1.4940150882355264e-05	2.214811280866034e-06	6.951137761134727e+22	1.0562576738197808e+22	1.0653170824701616e+22	41.011712790694894	16.84270443270361	20.714989505062753	889.9794936114943	57.161691	15.996105	15.996105	76.01	15.256208	15.256208	13.39582704425091	22.470682187078772	5.253457938039329	6.245424614388725	28.90083298935418	6.351172458358878	7.359020812078953	98.749638347066	29.6248915041198	29.6248915041198	
55973	34.06000000000001	-5.380111111111111	2.253	0.001	2.539415554417291e-05	2.1709896104998886e-06	6.541444531706134e+23	5.651568361086758e+22	5.662668413166652e+22	385.94522737066194	140.91743185116613	161.3485483520937	551.0233464800691	20.929245	19.07778	19.07778	65.74	13.206219	13.206219	2.6224489136695923	131.04654996794238	24.510508125040616	29.298112668013403	219.5713598559772	41.13239493602342	49.060675400222266	36.15634433754021	10.846903301262063	10.846903301262067	
1211006	36.506625	-4.988611111111113	1.66	0.001	4.1875771342150804e-05	4.642829551115273e-06	5.420416257968723e+23	6.075734491799297e+22	6.092264330720334e+22	319.80455922015466	122.47800405981411	144.47792798998358	254.88835825490239	84.035081	34.785977	34.785977	36.37	22.390109	22.390109	5.104384239202196	133.50663731692097	27.356400416329834	32.61608907057038	185.11470217341778	37.729443830382024	44.8156845098228	145.17489272026242	43.55246781607873	43.552467816078746	
895449	35.666624999999996	-4.656361111111111	1.698	0.001	3.433780625302483e-05	2.5797289666610274e-06	4.6794375470067446e+23	3.573461934640313e+22	3.5829159000581666e+22	276.086815273398	98.8810697781467	111.81832827656928	468.15535992472786	195.458345	6.752235	6.752235	257.0	7.139794	7.139794	4.753154837304595	113.56051300920834	19.680257970650032	23.259614313064276	136.82443060000853	25.090846106479077	29.990603443664128	337.6638078931013	101.29914236793041	101.29914236793041	
1517915	36.669958333333334	-4.27675	2.088	0.001	0.00022617083719442675	2.016271924409609e-06	4.915191288426547e+24	4.904596134450969e+22	4.914299697941558e+22	2899.962860171663	904.8432760680273	922.5745395909285	385.0436805349323	1077.012273	136.760073	136.760073	1148.0	395.956236	395.956236	56.517024192715056	1037.935180249133	122.11977143576962	140.59136014210776	1263.0268166420876	174.72488928219923	204.8355331817886	1860.5935615351993	558.1780684605599	558.1780684605599	
20456	34.95483333333333	-5.4905277777777775	2.031	0.002	1.9560600479899195e-05	2.21661397608437e-06	3.9949947816652296e+23	4.605435002880414e+22	4.6255611448601094e+22	235.70469211824857	90.79218958178382	107.52672688539698	591.1259159995545	127.944415	248.104336	248.104336	152.4	53.681968	53.681968	2.4599196135334727	85.97843888454531	18.14616166206818	21.805587724074556	133.79333453273682	28.27573453995288	33.92242487229291	221.0301476381622	66.30904429144866	66.30904429144869	
1555824	36.943791666666655	-4.185722222222222	1.647	0.005	1.4286205977124822e-05	2.402376196009595e-06	1.8164167804723105e+23	3.158726456862756e+22	3.2014096645093553e+22	107.16859004786633	45.64628052163889	57.346356465223636	1317.1037916743649	209.32504	1470.987939	1470.987939	82.28	1.39223	1.39223	0.0	44.96896115585491	11.697991136856949	14.187870674411116	67.70769055131927	17.143492501904362	20.511353037780296	361.61922722812693	108.48576816843809	108.48576816843809	
270378	34.173458333333336	-4.873888888888889	1.061	0.003	5.896585565242903e-06	2.066485048747054e-06	2.7255689250922635e+22	9.667782953086264e+21	9.793736337449858e+21	16.080856658044354	8.869815075931442	12.447201045002469	458.95488844643904	33.656308	14.774395	14.774395	42.55	5.419304	5.419304	4.189077400898817	8.8249281459984	3.6795222307695745	4.467168711259443	11.707452186909416	4.735851022123286	5.554579996581568	58.143010376052274	17.442903112815685	17.442903112815685	
864969	35.829291666666656	-4.770555555555557	1.982	0.007	4.166462138026593e-05	1.8748932633573165e-06	8.054928342431985e+23	4.234588383087114e+22	4.294854824309385e+22	475.2407722034872	162.3505225344329	178.05909231095796	1290.1196794502855	166.524637	44.612393	44.612393	201.2	39.638386	39.638386	6.833003773655561	176.26675474107597	27.269959504206952	32.221970960307885	272.6853669369672	41.97594367733328	49.468666197127675	287.67989648041106	86.30396894412334	86.30396894412331	
1138062	36.93279166666667	-5.164611111111111	2.211	0.001	8.60695109719748e-06	2.0365204303164224e-06	2.1259760777783862e+23	5.046726862773295e+22	5.056895710276177e+22	125.43258858892479	58.95914953738145	77.20566636913755	87.08432702009398	128.218138	72.815416	72.815416	70.78	30.96574	30.96574	4.043660378009992	43.15196395543401	13.857363117667397	16.97463510654137	50.498571475489264	17.25321209843551	22.024810914118753	221.5034596205969	66.45103788617908	66.45103788617911	
11267	34.266083333333334	-5.527972222222223	2.29	0.009	1.2212914717431095e-05	2.6939638357918176e-06	3.2622716131410676e+23	7.418021960441034e+22	7.545257081723659e+22	192.47402517532302	89.13477907434746	116.8193685658114	593.3077209205884	213.50621	49.597194	49.597194	271.5	44.643578	44.643578	2.571475750611399	64.61467405146517	20.20675976991666	25.008155856791205	98.87771564019764	31.524923248201333	39.46239398433249	368.8429728721316	110.65289186163949	110.65289186163949	
1597884	36.467333333333336	-4.087833333333335	1.441	0.003	3.436480160820596e-05	3.240880080289625e-06	3.219666070785283e+23	3.1754437136619642e+22	3.204834390722754e+22	189.96029817633172	70.97330850014914	82.6312140827003	246.32018382351575	287.566167	308.763066	308.763066	104.3	35.004204	35.004204	5.566056957739362	86.82423287589859	16.540770218106147	19.636598814084167	116.89877349578158	21.623745338790414	25.42351906282549	496.7850452532808	149.03551357598428	149.03551357598428	
27366	34.69141666666667	-5.468472222222221	1.57	0.008	2.4313179441372022e-05	2.0504795803409013e-06	2.771642850542604e+23	2.6317815016225832e+22	2.688176136775098e+22	163.52692818201365	60.67987546641946	70.58852756293513	336.12436904705345	264.687461	93.248308	93.248308	130.5	31.58226	31.58226	13.14646590418189	70.77804726785058	13.351086398175141	15.966458695557563	76.33855953549612	15.446908367366127	18.815802785661987	457.26137060450674	137.17841118135203	137.1784111813521	
826283	35.979708333333335	-4.922249999999998	1.529	0.001	9.809810957619898e-05	1.8026187219445946e-06	1.0526955642178206e+24	2.0888404633835157e+22	2.0947517800504187e+22	621.0903828885142	198.0494474590801	205.61479026559596	866.9618757582169	263.625206	903.645382	903.645382	89.53	21.678124	21.678124	0.0	273.4201980487187	33.034665086955556	37.95235382663168	339.8877554257369	42.138746066633644	48.42413044427184	455.42567824514606	136.62770347354382	136.62770347354387	
1493563	36.60266666666667	-4.3340000000000005	2.236	0.006	3.555142851473136e-05	2.0050592917916843e-06	9.004551141808309e+23	5.586214424027821e+22	5.648679504831195e+22	531.2685173666903	184.9853996910636	205.57675273974974	490.6705585307397	38.928384	283.269812	283.269812	26.5	20.349278	20.349278	2.737266425064106	181.3454273029823	29.96395744318545	35.64014262578871	262.132559362221	46.04749890919385	55.38292534301996	67.25080910571897	20.17524273171569	20.1752427317157	
1623463	36.98749999999999	-4.025222222222222	1.907	0.001	6.829731476269635e-05	2.5883181145429326e-06	1.2104892680864467e+24	4.725189010278554e+22	4.736129860398094e+22	714.1886681710037	237.26134319770244	254.35626818062576	497.18726951794815	236.808459	1317.964598	1317.964598	98.93	1.029024	1.029024	0.0	271.90848741213085	38.59694524054001	45.10327023057289	433.51925784438754	59.47767967335608	68.90885315504084	409.09814831754846	122.72944449526454	122.72944449526454	
1157669	36.504125	-5.1161666666666665	1.838	0.001	5.4170850957136236e-05	4.164575706121364e-06	8.834446084033311e+23	6.89208076755891e+22	6.9088610848298244e+22	521.2323189579654	187.27756065959113	212.21825986578926	199.9815821641603	188.844381	57.375897	57.375897	141.4	28.526076	28.526076	13.36752432609604	203.4221261489418	35.82780310136474	42.46325504126074	282.70212350162564	50.802135416817606	60.35581033050687	326.23797579114705	97.87139273734414	97.87139273734414	
184174	33.930333333333344	-5.067888888888888	1.602	0.001	2.5982863140526815e-05	2.1351857779706615e-06	3.101521339068934e+23	2.589229245296674e+22	2.596518268467794e+22	182.98975900506713	66.44322400895717	75.82057477044282	1229.1644752923014	56.119042	503.19475	503.19475	67.1	3.232798	3.232798	0.0	78.17774339008025	13.969537119392498	16.518038439781705	122.17560862165168	20.427184830290713	23.713900542030714	96.94837047413729	29.084511142241197	29.084511142241197	
1044314	35.657875	-4.194555555555557	1.496	0.006	2.8480621006312285e-06	2.2842769362007626e-06	2.9074742327187725e+22	2.337198418767703e+22	2.3801432977212673e+22	17.15409797304076	14.815967135841372	23.56055701134755	260.26154285711993	40.102278	11.222205	11.222205	64.17	10.915574	10.915574	5.048032969819291	7.657319966915568	6.3095318827437925	7.88475514435475	11.716634283664835	9.620635968048116	11.677449382094618	69.27866556484035	20.78359966945211	20.783599669452116	
1612287	36.08229166666666	-4.0543611111111115	2.276	0.001	2.3392520785819307e-05	2.6592295992119736e-06	6.163772360697192e+23	7.0603468435082415e+22	7.074093122344348e+22	363.6625692811344	139.89532455093325	165.4184195346009	268.6952567842873	73.909582	431.035599	431.035599	76.16	1.7097	1.7097	4.449190102411302	122.60815137702616	26.0235329024827	31.339680419775533	244.679241527997	49.14631035774511	58.02087738008956	127.68254006598097	38.304762019794296	38.304762019794296	
919235	35.89604166666667	-4.572972222222222	2.208	0.001	4.7849291099774304e-06	2.8755638638710543e-06	1.1783333135860445e+23	7.086096509255514e+22	7.100422696990505e+22	69.52166550157663	50.262995332496416	75.88325441137569	376.61706971416663	33.416942	177.475179	177.475179	14.52	9.056173	9.056173	2.4833644801522987	23.939781490260923	15.444305981083152	19.24405402686136	29.359394030047003	19.213184988045345	24.99777503535758	57.7294624774931	17.31883874324793	17.318838743247937	
1310757	36.184708333333326	-4.760000000000002	2.52	0.05	4.42554641467733e-05	2.1224979135091557e-06	1.461799098909326e+24	1.3046551152396745e+23	1.380600524775361e+23	862.4614683565023	316.6146975285052	369.43007821138144	0.07509309424540643	30.640407	37.742389	37.742389	549.9	146.172176	146.172176	2.8277639291769616	270.6441105627365	51.80934195137036	63.72621093306509	417.840180725917	84.07981640195675	105.12557913488865	52.93287875904637	15.87986362771391	15.87986362771391	
365263	34.601791666666664	-4.6626111111111115	1.303	0.009	1.0600568982857671e-05	2.779035138743991e-06	7.880026853442015e+22	2.157941070184269e+22	2.224782398396702e+22	46.49215843530789	23.031606723951132	31.31487280385023	133.36442596824884	29.015819	165.309512	165.309512	26.48	0.444085	0.444085	2.3553605401840114	22.61438882702723	7.836817437635608	9.655089572832697	34.66640203034714	11.462281222727789	13.624494885414393	50.12628439467515	15.037885318402552	15.037885318402544	
731903	35.97945833333333	-5.261	2.408	0.001	8.512683387741885e-08	2.3221391475335825e-06	2.542514617551933e+21	6.929465260167246e+22	6.942243895590231e+22	1.5000836243556408	28.86846019784506	53.912930627204126	429.823345359344	82.792555	67.903882	67.903882	165.8	33.976425	33.976425	3.38373568897736	0.48612526015769236	11.8276381234895	15.030972734185932	0.8266313888286925	20.048885525457262	25.633711628812467	143.02814752619165	42.9084442578575	42.9084442578575	
877051	35.660833333333336	-4.723000000000002	1.557	0.001	5.589091817914073e-06	2.2217697137100827e-06	6.251606510133783e+22	2.490654396343335e+22	2.497952112345688e+22	36.88447840978932	21.464574743248477	30.48712298330262	209.098058326101	26.592393	17.252104	17.252104	16.97	15.534991	15.534991	2.2621873258652405	16.049940637359178	7.39228776964614	9.041813680217288	25.935788348357445	11.685235839395526	13.854969781437152	45.93973797295647	13.781921391886947	13.781921391886947	
1346032	36.263	-4.673694444444445	1.741	0.002	0.0004693409757844697	2.2879262691285432e-06	6.769716610142066e+24	5.054676462517116e+22	5.0743240687040005e+22	3994.1327999838195	1239.2731633218918	1257.6212851545934	408.9968846717921	93.310611	27.229308	27.229308	118.9	16.723221	16.723221	3.2934717814748233	1616.0306589184047	181.1445446860796	207.07292412271113	2494.5364242015544	261.5641474393592	295.8217263989177	161.1986920922371	48.35960762767114	48.35960762767115	
1495260	36.18454166666667	-4.329944444444444	1.607	0.001	7.415472454585129e-06	2.7768246230058906e-06	8.914812482304935e+22	3.3461810091299894e+22	3.35566224834744e+22	52.59739364559912	29.766004605581838	41.88526178042418	264.95980775686235	21.592851	131.947493	131.947493	28.31	2.341324	2.341324	2.3254513241397627	22.425636100325484	9.873434476976849	12.077192561084075	35.52903156137437	15.343534405514305	18.302887870170466	37.30272115007388	11.190816345022164	11.190816345022164	
849226	35.41449999999999	-4.834472222222223	2.431	0.013	-3.820533567795688e-07	3.1812440765842413e-06	-1.1654025876242614e+22	9.575504929195263e+22	9.805485516196041e+22	-6.875875266983143	37.16184555197691	73.40451381698585	44.048386017460444	17.198985	138.937204	138.937204	18.97	10.940774	10.940774	2.5552263702538776	-2.213333731025559	15.910441262981339	20.722363658593135	-3.5121303724509962	24.97917804269473	33.15324320188212	29.712111336423703	8.913633400927111	8.913633400927111	
127383	34.85125	-5.197138888888888	2.532	0.008	5.524936106632363e-06	3.4978415450096016e-06	1.844201381812259e+23	1.1722815078353138e+23	1.1886325931106823e+23	108.8078815269233	81.25916669386854	124.7203345421432	190.89739411235064	89.876882	9.329386	9.329386	160.9	14.351243	14.351243	3.6679128041987252	34.02933618411469	23.023090272212237	29.14980820027563	53.50323393526767	36.4230514823313	47.10603061617499	155.26676830682595	46.5800304920478	46.5800304920478	
932495	35.560375	-4.526027777777777	1.817	0.01	2.0860267715583297e-05	1.965761405809154e-06	3.3147113063023876e+23	3.4962524329897154e+22	3.5767693681438876e+22	195.56796707184088	73.9994384887008	87.20592764815092	286.8071672117372	330.22604	15.212848	15.212848	176.5	8.421689	8.421689	2.2596567160305803	76.91310876899729	15.419259174252922	18.592234841402245	113.8618165542771	22.602450080771888	27.157678410113803	570.4814322434089	171.14442967302267	171.14442967302273	
1423115	36.63879166666667	-4.496611111111113	2.147	0.001	3.576879106452608e-05	2.0852478751736067e-06	8.273826092422768e+23	4.9046322107224894e+22	4.914730438582928e+22	488.15573945294335	169.03786172757202	186.77229404069834	334.37977406947135	370.654931	64.32848	64.32848	209.9	67.181522	67.181522	17.34050745580349	171.3925675716042	27.77865035468855	32.85945757932541	265.08666644734086	43.93424077210901	52.06229934821761	640.3250819804011	192.0975245941204	192.0975245941204	
1220	34.613708333333335	-5.582638888888889	2.583	0.011	0.0033987877494488453	2.146338960082849e-06	1.185578610267769e+26	1.1855828686906962e+24	1.1923539228425186e+24	69949.13800579839	21826.503960983042	22258.52750540858	299.47460447444695	319.77289	508.2735	508.2735	427.3	137.366528	137.366528	3.2980970966463117	21568.07956622697	2620.777428589463	3037.0485133413895	31903.459651741166	4419.987008549237	5202.922348006654	552.4239689412722	165.72719068238166	165.72719068238166	
692658	35.926541666666665	-5.378833333333334	2.037	0.002	1.228765590147864e-05	2.4982380955669516e-06	2.52627075957721e+23	5.180577020537617e+22	5.203287590950433e+22	149.0499748150554	66.71323945659401	85.53818812270814	208.79014697316504	101.827082	86.570209	86.570209	106.6	30.421072	30.421072	3.454784781795009	54.25963164793424	15.798562682403478	19.263700898515125	74.05622634584688	22.19197838410434	27.46708250054978	175.9112091399256	52.77336274197769	52.77336274197768	
57275	34.37741666666666	-5.373	2.502	0.025	2.2953997579187085e-05	2.332907235566422e-06	7.462677964481549e+23	9.057952243152476e+22	9.411947503056764e+22	440.2979999044114	171.465807557593	206.80019913420506	313.5306479620387	253.03994	101.598757	101.598757	367.0	74.98545	74.98545	6.612078607763699	138.87223125139386	30.529439811202025	37.63702905841288	231.65562410628507	52.045660754350024	64.65652409438576	437.13895906871534	131.14168772061464	131.14168772061458	
982077	35.789	-4.363972222222224	2.003	0.009	2.0576537154954645e-05	2.7517186541562737e-06	4.073426531196583e+23	5.8029075022608226e+22	5.915132850120877e+22	240.3321653405984	97.11359832080785	118.86820050746923	207.84998619632933	136.764311	33.388782	33.388782	87.76	25.039322	25.039322	7.341693046020303	88.5014806626374	20.804136685976445	25.337013322112895	103.9970337432051	26.314607828432244	32.96182801942203	236.26724312402186	70.88017293720657	70.8801729372066	
290138	34.444291666666665	-4.830611111111111	2.145	0.005	1.5095684661150772e-05	2.1880998743862356e-06	3.4845723132371554e+23	5.206007014477871e+22	5.25917952896401e+22	205.5897664809922	84.06693039762808	103.21798401129163	173.9762638061924	7.889777	7.818625	7.818625	73.13	22.137741	22.137741	1.9861492146622894	72.22954437579814	17.503832004478497	21.28259982182078	100.28502329640858	25.326755925533007	31.277606630495058	13.629989264733824	4.088996779420148	4.088996779420148	
51751	34.2305	-5.393194444444444	2.221	0.003	5.1801190438420155e-06	2.102746927787517e-06	1.2924773748137006e+23	5.2696327612564645e+22	5.301322517874136e+22	76.25616511400835	44.870087067798124	64.08477613427743	398.80445396983527	88.110856	473.46424	473.46424	56.01	16.464722	16.464722	2.5692605055457607	26.151843955293977	12.364730064123451	15.36360244059523	33.70260311238573	16.328429652359233	20.989281866968113	152.21607311379776	45.66482193413934	45.664821934139326	
954711	35.96129166666666	-4.451027777777778	1.18	0.01	4.896139192305056e-06	2.4364219701015054e-06	2.894987585261992e+22	1.4689555950188062e+22	1.5260372471647234e+22	17.080426753045757	11.233695593048694	16.96146445663996	99.99539493585037	24.607719	140.195596	140.195596	19.94	3.779423	3.779423	2.8119687930960873	8.815971315654192	4.900336156666889	6.134366814215859	13.436883906160261	7.295111087185062	8.706338426501492	42.511018856463245	12.753305656938977	12.753305656938977	
1043247	35.24308333333334	-4.197194444444446	3.2	0.001	9.997851077693466e-06	2.6338427759115315e-06	5.5731634762067105e+23	1.4709828612592247e+23	1.4729757666505247e+23	328.81664509619594	160.62723988334898	213.73607660381123	225.7407689155964	78.32421	55.168635	55.168635	234.0	105.589945	105.589945	3.7519659583774727	86.85225767799994	30.366748719911534	37.74106751650953	155.52606503734913	56.14737697866967	71.43708775590315	135.30894683853882	40.59268405156165	40.59268405156166	
1457005	36.28570833333333	-4.420222222222224	2.15	0.05	1.1467535106179633e-05	1.9245183039934138e-06	2.6609009054306242e+23	5.601869838352841e+22	6.1039665111412525e+22	156.99315342040686	70.86388263499789	94.89675843353885	220.33322944815478	19.759487	20.227083	20.227083	63.37	12.426887	12.426887	2.8452671828047986	55.06745413727695	16.344866239587844	21.090221371078535	106.55621143014399	30.263014727870825	38.315330684967094	34.135519273428905	10.240655782028671	10.240655782028675	
1333736	36.731541666666665	-4.7049722222222226	2.306	0.002	1.038400899174724e-05	2.36616078954436e-06	2.8170652910303164e+23	6.461091460612795e+22	6.485925318347129e+22	166.2068521707887	77.19765022705816	100.64880018981859	350.6872690201805	86.708181	872.896456	872.896456	140.8	6.9943	6.9943	5.165792518466735	55.525412233674544	17.46689998379597	21.436248324282047	98.95908720004753	30.88220619200854	37.643995308384845	149.79265337187044	44.93779601156113	44.93779601156115	
482914	34.626875	-4.366805555555554	2.371	0.001	-4.1890350936200954e-07	1.931628871238114e-06	-1.2088833379681197e+22	5.5679958574096124e+22	5.578438077962132e+22	-7.132411694011906	20.6527930070368	40.77798319196581	337.644748979233	38.495226	36.910174	36.910174	74.56	28.927506	28.927506	3.1963494283452576	-2.33671635320862	9.307491118106427	11.858463356823119	-4.667462548810058	18.868162283203368	23.45382195728048	66.50242985514905	19.950728956544715	19.950728956544722	
1227813	36.239875	-4.949861111111111	1.76	0.05	1.937852110021714e-05	1.6985415258140189e-06	2.8647979047385046e+23	4.165742418720793e+22	4.552351833246548e+22	169.0230763795718	68.64590620204832	86.61947140129152	691.1304060037096	81.572314	17.986227	17.986227	90.61	22.30728	22.30728	10.158807828992312	67.89756395175672	16.001221419409646	20.232525174992503	108.93238155723508	24.492735703752928	30.658409499470466	140.9202853048222	42.27608559144666	42.27608559144667	
933568	35.407208333333344	-4.523583333333333	1.714	0.002	1.6024977169772257e-05	2.5951158398053377e-06	2.2308549451824094e+23	3.6621980100884286e+22	3.681428405328721e+22	131.62044176576217	55.17040085464592	68.50238773431454	152.2754880115567	136.892568	33.420094	33.420094	122.5	30.825318	30.825318	9.163989957258227	53.80555339499193	13.56051791657687	16.361305842733145	57.25838868785835	15.43154442166054	19.168989217268326	236.488765258597	70.9466295775791	70.9466295775791	
509478	34.19875	-4.281027777777778	2.023	0.003	4.884102242729884e-06	2.007340490389317e-06	9.887098202043494e+22	4.0829288873985585e+22	4.110060354459958e+22	58.33387939205662	34.53678520201238	49.444241493019966	289.9679511895146	14.9954	62.934877	62.934877	20.98	7.55014	7.55014	3.2451970469685603	21.33604544471981	10.165828967123991	12.59772371550564	30.8884249979961	14.820387523178514	18.534225639232208	25.905293302250616	7.771587990675187	7.771587990675183	
1474743	37.136708333333345	-4.379388888888889	1.757	0.001	2.5416029505690712e-05	3.3989435902375247e-06	3.742838923836725e+23	5.0472134324609945e+22	5.060166075465641e+22	220.8274965063668	88.06467570215113	106.33437941014648	176.25847164859786	2.157077	10.67753	10.67753	18.61	0.710731	0.710731	0.0	88.80800146096917	20.087816600947363	24.100936815391705	177.63843760693726	35.95449046411218	41.37987416702222	3.726460428353683	1.117938128506105	1.1179381285061054	
582487	35.065	-4.808388888888889	2.8	0.002	9.913863619252988e-05	2.3160831305278364e-06	4.1296833171394846e+24	1.0279315830132667e+23	1.0310056711694429e+23	2436.5131571122965	785.4881919886516	822.730433765154	870.8633223391208	380.807845	257.571711	257.571711	532.0	121.462777	121.462777	3.388436725418596	709.072627292504	96.5282303142501	113.21945435051657	1196.4110802021019	177.03021470653664	209.62670387691696	657.8645944519515	197.35937833558546	197.35937833558546	

